Optimally embedded tight binding for reproducing geometry dependent observables

In tight-binding models, the position operator is reduced to intra-cell orbital positions (embeddings). While accurately reproducing band structures, such models often fail for geometry dependent responses depending on the position operator. To address this, we investigate the role of these embeddings and introduce the general framework of optimally embedded tight binding. Treating the embeddings as geometric tuning parameters to be fixed against a reference response (obtained from ab-initio computation or experiment), we obtain tight-binding models of GaAs and CdS which quantitatively reproduce non-linear optical responses at no cost to band structure accuracy. The optimal embeddings are determined efficiently using position derivatives obtained from decomposing tight-binding observables into a geometry independent and dependent part, and explicit derivatives are provided for key quantities such as the quantum geometric tensor. The decomposition reveals where geometric effects dominate, and we show in both toy models and in the Chern insulator V2O3 how geometry can dramatically alter the local metric trace. Our results highlight that orbital embeddings should be treated as a genuine model parameter which should be explicitly fixed against physical data to get accurate minimal models.

==> figures/GaAsOC/OC_fig_edited.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'OC_fig_edited.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{623.18683294bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06348494)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/GaAsOC/OC_fig_edited.pdf}}%
    \put(0.22711414,0.03047328){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}WI\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/GaAsOC/OC_fig_edited.pdf}}%
    \put(0.76276376,0.02639599){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}AB\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/GaAsOC/OC_fig_edited.pdf}}%
    \put(0.40790955,0.02681815){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}MLW\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures/GaAsOC/OC_fig_edited.pdf}}%
    \put(0.59557088,0.02632548){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}OC\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures/GaAsOC/OC_fig_edited.pdf}}%
    \put(0.9147838,0.02632552){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}SC\end{tabular}}}}%
    \put(0.575229,0.12015561){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Photon energy $\hbar\omega$ [eV]\end{tabular}}}}%
    \put(0.02702944,0.62656548){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\varsigma_{xx}/\varsigma_0$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figures/GaAsOC/OC_fig_edited.pdf}}%
    \put(0.14923087,0.16276237){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figures/GaAsOC/OC_fig_edited.pdf}}%
    \put(0.35866446,0.16276237){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figures/GaAsOC/OC_fig_edited.pdf}}%
    \put(0.56809805,0.16276237){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{figures/GaAsOC/OC_fig_edited.pdf}}%
    \put(0.7775316,0.16276237){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{figures/GaAsOC/OC_fig_edited.pdf}}%
    \put(0.98696521,0.16276237){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{figures/GaAsOC/OC_fig_edited.pdf}}%
    \put(0.13318432,0.22182424){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{figures/GaAsOC/OC_fig_edited.pdf}}%
    \put(0.13318432,0.33106669){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{figures/GaAsOC/OC_fig_edited.pdf}}%
    \put(0.13318432,0.44030925){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{figures/GaAsOC/OC_fig_edited.pdf}}%
    \put(0.13318432,0.54955176){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}7.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{figures/GaAsOC/OC_fig_edited.pdf}}%
    \put(0.13318432,0.65879426){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}10.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{figures/GaAsOC/OC_fig_edited.pdf}}%
    \put(0.13318432,0.76803679){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}12.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{figures/GaAsOC/OC_fig_edited.pdf}}%
    \put(0.13318432,0.8772793){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}15.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{figures/GaAsOC/OC_fig_edited.pdf}}%
    \put(0.13318432,0.98652184){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}17.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{figures/GaAsOC/OC_fig_edited.pdf}}%
  \end{picture}%
\endgroup%


==> figures/GaAsSC/SC_plot_combined.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SC_plot_combined.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2873.67793046bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28663795)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/GaAsSC/SC_plot_combined.pdf}}%
    \put(0.33648549,0.00831212){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}WI\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/GaAsSC/SC_plot_combined.pdf}}%
    \put(0.64321591,0.00822033){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}AB\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/GaAsSC/SC_plot_combined.pdf}}%
    \put(0.42548782,0.00831202){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}MLW\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures/GaAsSC/SC_plot_combined.pdf}}%
    \put(0.53258329,0.00820505){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}wOA\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures/GaAsSC/SC_plot_combined.pdf}}%
    \put(0.74984627,0.00820505){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}SC\end{tabular}}}}%
    \put(0.14627942,0.04356574){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Photon energy $\hbar\omega$ [eV]\end{tabular}}}}%
    \put(0.40170579,0.04356574){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Photon energy $\hbar\omega$ [eV]\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figures/GaAsSC/SC_plot_combined.pdf}}%
    \put(0.04710743,0.0612506){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.09334738,0.0612506){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0.13958735,0.0612506){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0.18582731,0.0612506){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0.23206727,0.0612506){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figures/GaAsSC/SC_plot_combined.pdf}}%
    \put(0.03945174,0.08547852){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.03945174,0.11865389){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5\end{tabular}}}}%
    \put(0.03945174,0.15182926){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}10\end{tabular}}}}%
    \put(0.03945174,0.18500463){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}15\end{tabular}}}}%
    \put(0.03945174,0.21818){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20\end{tabular}}}}%
    \put(0.03945173,0.25135537){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figures/GaAsSC/SC_plot_combined.pdf}}%
    \put(0.30146166,0.0612502){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.34770162,0.0612502){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0.39394158,0.0612502){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0.44018154,0.0612502){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0.48642149,0.0612502){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{figures/GaAsSC/SC_plot_combined.pdf}}%
    \put(0.29119607,0.08547852){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.29119607,0.11865389){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5\end{tabular}}}}%
    \put(0.29119607,0.15182926){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}10\end{tabular}}}}%
    \put(0.29119607,0.18500463){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}15\end{tabular}}}}%
    \put(0.29119607,0.21818){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20\end{tabular}}}}%
    \put(0.29119606,0.25135537){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{figures/GaAsSC/SC_plot_combined.pdf}}%
    \put(0.55581587,0.0612502){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.60205583,0.0612502){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0.64829579,0.0612502){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0.69453575,0.0612502){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0.74077571,0.0612502){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{figures/GaAsSC/SC_plot_combined.pdf}}%
    \put(0.5450283,0.08547852){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.5450283,0.11865389){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5\end{tabular}}}}%
    \put(0.5450283,0.15182926){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}10\end{tabular}}}}%
    \put(0.5450283,0.18500463){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}15\end{tabular}}}}%
    \put(0.5450283,0.21818){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20\end{tabular}}}}%
    \put(0.5450283,0.25135537){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{figures/GaAsSC/SC_plot_combined.pdf}}%
    \put(0.8141789,0.0612502){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.85941666,0.0612502){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0.90465443,0.0612502){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0.94989219,0.0612502){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0.99512993,0.0612502){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{figures/GaAsSC/SC_plot_combined.pdf}}%
    \put(0.80808914,0.10458888){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$-$2.0\end{tabular}}}}%
    \put(0.80808914,0.13777432){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$-$1.5\end{tabular}}}}%
    \put(0.80808914,0.17095975){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$-$1.0\end{tabular}}}}%
    \put(0.80808914,0.20414518){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$-$0.5\end{tabular}}}}%
    \put(0.80808914,0.23733062){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{figures/GaAsSC/SC_plot_combined.pdf}}%
    \put(0.03817281,0.28111276){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{(a)}\end{tabular}}}}%
    \put(0.29210557,0.28111318){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{(b)}\end{tabular}}}}%
    \put(0.54286457,0.28111318){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{(c)}\end{tabular}}}}%
    \put(0.79920977,0.28111318){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{(d)}\end{tabular}}}}%
    \put(0.65412942,0.04356574){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Photon energy $\hbar\omega$ [eV]\end{tabular}}}}%
    \put(0.91669988,0.04356568){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Photon energy $\hbar\omega$ [eV]\end{tabular}}}}%
    \put(0.00586161,0.17250857){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\sigma_{ijk}$ [$\mu$A/V$^2$]\end{tabular}}}}}%
    \put(0.14092606,0.27474108){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}wOA xyz-component\end{tabular}}}}%
    \put(0.39535582,0.27475656){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}AB xyz-component\end{tabular}}}}%
    \put(0.64775067,0.27474125){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}SC xyz-component\end{tabular}}}}%
    \put(0.90515902,0.27548385){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}xxz-component\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{figures/GaAsSC/SC_plot_combined.pdf}}%
  \end{picture}%
\endgroup%

